FATCAT: Fault Injection Attacks Targeting Chip-level Alignment

Model alignment is the primary safety and security mechanism for enforcing refusal of malicious prompts in modern foundation models; yet, existing adversarial evaluations implicitly assume underlying hardware integrity. In this paper, we present FATCAT, the first physical fault-injection attacks capable of eliminating refusal in modern large language and vision-language models. Specifically, we present a non-invasive electromagnetic (EM) fault injection attack targeting GPU-accelerated Systems-on-Chip with physical access, requiring neither software execution privileges nor model-layer access. By leveraging an autonomous Radio Frequency (RF) side-channel trigger to synchronize EM faults to the prompt prefill phase, the attack corrupts safety-critical memory transactions across off-chip LPDDR5 DRAM and on-chip LPDDR physical interfaces without crashing the system while preserving model coherence. Evaluated on an NVIDIA Jetson Orin Nano and AGX Thor running Llama 3.2 1B and Gemma 3 1B, localized physical faults reliably force models to fulfill restricted requests, demonstrating that model-level alignment provides no robust security guarantees without hardware-level fault tolerance. Finally, we demonstrate the physical-world consequences of this vulnerability on an active 6-DoF robotic manipulator controlled by a SmolVLA vision-language-action policy. Our attack silently corrupts the model forcing the arm into abrupt, hazardous lunges; in two instances the robotic arm attempted to pinch the paper author -- proving that hardware faults can directly translate into real physical harm.

==> svg-inkscape/ddrphyv5_checksum_fault_intensity_grid_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{746.222625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56540745)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ddrphyv5_checksum_fault_intensity_grid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/drampackage_dominant_channel_grid_side_by_side_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{821.262857bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47955414)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drampackage_dominant_channel_grid_side_by_side_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/thor_package_dominant_channel_grid_side_by_side_svg-tex.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{894.48bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44030051)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{thor_package_dominant_channel_grid_side_by_side_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

